Evaluation Metrics for Automated Typographic Poster Generation

Computational Design approaches facilitate the generation of typographic design, but evaluating these designs remains a challenging task. In this paper, we propose a set of heuristic metrics for typographic design evaluation, focusing on their legibility, which assesses the text visibility, aesthetics, which evaluates the visual quality of the design, and semantic features, which estimate how effectively the design conveys the content semantics. We experiment with a constrained evolutionary approach for generating typographic posters, incorporating the proposed evaluation metrics with varied setups, and treating the legibility metrics as constraints. We also integrate emotion recognition to identify text semantics automatically and analyse the performance of the approach and the visual characteristics outputs.

==> res/res-experiments-0010.csv <==
index,fit-max,fit-min,fit-avg-min,fit-avg-max,fit-avg,fit-avg-median,const-max,const-min,const-avg-min,const-avg-max,const-avg,const-avg-median,m-leg,m-grid,m-align,m-reg,m-just,m-type-par,m-balance,m-ng-space,m-sem-emp,m-sem-lay,m-sem-vis,fittest-avg-fit,fittest-avg-const,fittest-avg-penalty,fittest-avg-max-fit,fittest-avg-max-const,fittest-avg-max-penalty,fittest-avg-min-fit,fittest-avg-min-const,fittest-avg-min-penalty,fittest-avg-m-leg,fittest-avg-m-grid,fittest-avg-m-align,fittest-avg-m-reg,fittest-avg-m-just,fittest-avg-m-type-par,fittest-avg-m-balance,fittest-avg-m-ng-space,fittest-avg-m-sem-emp,fittest-avg-m-sem-lay,fittest-avg-m-sem-vis
0,0.89,0.35,0.67,0.46,0.55,0.55,1,0,0.95,0,0.48,0.48,0.61,0.91,0.29,0.91,0.51,0.49,0.55,0.52,0.01,0.02,0,0.54,0.29,0.25,0.67,0.46,0.5,0.45,0.06,0.25,0.8,0.91,0.35,0.92,0.36,0.55,0.63,0.53,0.01,0.02,0
1,0.89,0.36,0.62,0.47,0.54,0.54,1,0,0.94,0,0.39,0.39,0.7,0.91,0.31,0.9,0.44,0.49,0.6,0.52,0.01,0.02,0,0.54,0.24,0.3,0.67,0.4,0.55,0.45,0.03,0.3,0.85,0.91,0.38,0.92,0.32,0.58,0.64,0.52,0.01,0.02,0
2,0.9,0.35,0.6,0.48,0.54,0.54,1,0,0.93,0,0.33,0.32,0.76,0.91,0.33,0.9,0.39,0.51,0.62,0.52,0.01,0.02,0,0.54,0.21,0.32,0.67,0.38,0.59,0.45,0.01,0.32,0.88,0.91,0.39,0.93,0.31,0.63,0.64,0.51,0.01,0.02,0
3,0.84,0.35,0.58,0.49,0.53,0.53,1,0,0.93,0,0.28,0.27,0.81,0.91,0.35,0.9,0.36,0.54,0.63,0.51,0.01,0.02,0,0.54,0.19,0.34,0.67,0.35,0.6,0.46,0,0.34,0.9,0.91,0.41,0.93,0.3,0.65,0.64,0.5,0.02,0.02,0
4,0.82,0.36,0.59,0.49,0.53,0.53,1,0,0.93,0,0.25,0.23,0.83,0.91,0.36,0.9,0.34,0.57,0.64,0.5,0.01,0.02,0,0.54,0.18,0.36,0.67,0.34,0.62,0.46,0,0.36,0.91,0.91,0.43,0.93,0.29,0.69,0.64,0.5,0.02,0.02,0
5,0.82,0.37,0.6,0.49,0.53,0.53,1,0,0.93,0,0.23,0.21,0.85,0.91,0.38,0.9,0.33,0.59,0.64,0.5,0.01,0.02,0,0.54,0.17,0.37,0.67,0.33,0.63,0.47,0,0.37,0.92,0.91,0.44,0.95,0.28,0.7,0.65,0.49,0.02,0.02,0
6,0.8,0.36,0.6,0.5,0.53,0.53,1,0,0.93,0,0.22,0.19,0.87,0.91,0.39,0.9,0.32,0.61,0.65,0.49,0.02,0.02,0,0.54,0.17,0.38,0.67,0.31,0.63,0.47,0,0.38,0.92,0.91,0.45,0.95,0.28,0.72,0.65,0.49,0.02,0.02,0
7,0.82,0.36,0.61,0.5,0.53,0.53,1,0,0.93,0,0.21,0.18,0.88,0.91,0.39,0.9,0.31,0.63,0.65,0.49,0.02,0.02,0,0.54,0.16,0.38,0.67,0.29,0.64,0.47,0,0.38,0.93,0.91,0.46,0.95,0.27,0.73,0.65,0.49,0.02,0.02,0
8,0.8,0.37,0.61,0.5,0.54,0.53,1,0,0.93,0,0.21,0.17,0.88,0.91,0.4,0.9,0.31,0.65,0.65,0.49,0.02,0.02,0,0.55,0.16,0.39,0.67,0.28,0.64,0.47,0,0.39,0.93,0.91,0.47,0.95,0.27,0.74,0.65,0.49,0.02,0.02,0
9,0.84,0.34,0.62,0.5,0.54,0.54,1,0,0.93,0,0.2,0.17,0.89,0.91,0.41,0.9,0.31,0.66,0.65,0.49,0.02,0.02,0,0.55,0.15,0.39,0.67,0.27,0.64,0.48,0,0.39,0.93,0.91,0.48,0.96,0.27,0.75,0.65,0.49,0.02,0.02,0
10,0.78,0.35,0.62,0.5,0.54,0.54,1,0,0.93,0,0.2,0.16,0.89,0.91,0.42,0.9,0.3,0.67,0.65,0.49,0.02,0.02,0,0.55,0.15,0.4,0.67,0.27,0.65,0.48,0,0.4,0.94,0.91,0.49,0.96,0.27,0.77,0.65,0.49,0.02,0.02,0
11,0.86,0.34,0.62,0.5,0.54,0.54,1,0,0.93,0,0.2,0.16,0.89,0.91,0.43,0.9,0.3,0.68,0.65,0.48,0.02,0.02,0,0.55,0.15,0.4,0.67,0.26,0.65,0.48,0,0.4,0.94,0.91,0.5,0.96,0.26,0.77,0.65,0.49,0.02,0.02,0
12,0.79,0.38,0.62,0.5,0.54,0.54,1,0,0.93,0,0.19,0.16,0.9,0.91,0.43,0.91,0.3,0.69,0.65,0.48,0.02,0.02,0,0.55,0.15,0.4,0.67,0.26,0.66,0.48,0,0.4,0.94,0.91,0.51,0.96,0.26,0.78,0.65,0.5,0.02,0.02,0
13,0.82,0.35,0.63,0.5,0.54,0.54,1,0,0.93,0,0.19,0.15,0.9,0.91,0.44,0.9,0.3,0.7,0.65,0.48,0.02,0.02,0,0.55,0.15,0.41,0.68,0.26,0.66,0.48,0,0.41,0.94,0.91,0.52,0.96,0.26,0.78,0.65,0.5,0.02,0.02,0
14,0.79,0.35,0.63,0.5,0.54,0.54,1,0,0.93,0,0.19,0.15,0.9,0.91,0.44,0.91,0.3,0.7,0.65,0.48,0.02,0.02,0,0.55,0.14,0.41,0.68,0.25,0.66,0.49,0,0.41,0.95,0.91,0.52,0.96,0.26,0.79,0.65,0.5,0.02,0.02,0
15,0.79,0.36,0.63,0.5,0.54,0.54,1,0,0.93,0,0.18,0.15,0.9,0.91,0.45,0.91,0.29,0.71,0.65,0.48,0.02,0.02,0,0.55,0.14,0.41,0.68,0.25,0.66,0.49,0,0.41,0.95,0.91,0.53,0.96,0.26,0.79,0.65,0.49,0.02,0.02,0
16,0.79,0.37,0.63,0.5,0.54,0.54,1,0,0.93,0,0.18,0.15,0.91,0.91,0.46,0.91,0.29,0.71,0.65,0.48,0.02,0.02,0,0.56,0.14,0.41,0.68,0.25,0.67,0.49,0,0.41,0.95,0.91,0.53,0.96,0.26,0.8,0.65,0.5,0.02,0.02,0
17,0.88,0.35,0.63,0.5,0.54,0.54,1,0,0.93,0,0.18,0.14,0.91,0.91,0.46,0.91,0.29,0.71,0.65,0.49,0.02,0.02,0,0.56,0.14,0.42,0.68,0.24,0.67,0.49,0,0.42,0.95,0.91,0.54,0.96,0.25,0.8,0.65,0.5,0.02,0.02,0
18,0.79,0.36,0.63,0.5,0.54,0.54,1,0,0.93,0,0.18,0.14,0.91,0.91,0.47,0.91,0.29,0.72,0.65,0.49,0.02,0.02,0,0.56,0.14,0.42,0.68,0.24,0.67,0.49,0,0.42,0.95,0.91,0.55,0.96,0.25,0.8,0.65,0.5,0.02,0.02,0
19,0.85,0.37,0.63,0.5,0.54,0.55,1,0,0.93,0,0.18,0.14,0.91,0.91,0.47,0.91,0.29,0.72,0.65,0.49,0.02,0.02,0,0.56,0.14,0.42,0.68,0.24,0.67,0.49,0,0.42,0.95,0.91,0.55,0.96,0.25,0.8,0.65,0.5,0.02,0.02,0
20,0.8,0.34,0.63,0.5,0.54,0.55,1,0,0.93,0,0.18,0.14,0.91,0.91,0.47,0.91,0.29,0.72,0.65,0.49,0.02,0.02,0,0.56,0.14,0.42,0.68,0.24,0.67,0.49,0,0.42,0.95,0.91,0.55,0.96,0.25,0.8,0.64,0.5,0.02,0.03,0
21,0.86,0.35,0.63,0.5,0.54,0.55,1,0,0.93,0,0.18,0.14,0.91,0.91,0.48,0.91,0.29,0.72,0.65,0.49,0.02,0.02,0,0.56,0.14,0.42,0.68,0.23,0.67,0.49,0,0.42,0.95,0.91,0.56,0.96,0.25,0.81,0.64,0.5,0.02,0.03,0
22,0.8,0.37,0.63,0.5,0.54,0.55,1,0,0.93,0,0.18,0.14,0.91,0.91,0.48,0.91,0.29,0.73,0.65,0.49,0.02,0.02,0,0.56,0.13,0.42,0.68,0.23,0.67,0.49,0,0.42,0.96,0.91,0.56,0.97,0.25,0.81,0.64,0.5,0.02,0.03,0
23,0.8,0.35,0.63,0.49,0.54,0.55,1,0,0.93,0,0.18,0.14,0.91,0.91,0.48,0.91,0.29,0.73,0.65,0.49,0.02,0.02,0,0.56,0.13,0.42,0.68,0.23,0.67,0.49,0,0.42,0.96,0.91,0.57,0.96,0.25,0.81,0.64,0.5,0.02,0.03,0
24,0.8,0.35,0.63,0.49,0.54,0.55,1,0,0.93,0,0.17,0.14,0.91,0.91,0.48,0.91,0.28,0.73,0.65,0.49,0.02,0.03,0,0.56,0.13,0.43,0.68,0.23,0.67,0.49,0,0.43,0.96,0.91,0.57,0.97,0.25,0.81,0.64,0.5,0.02,0.03,0
25,0.8,0.35,0.64,0.5,0.54,0.55,1,0,0.93,0,0.17,0.14,0.92,0.91,0.49,0.9,0.28,0.73,0.64,0.49,0.02,0.03,0,0.56,0.13,0.43,0.68,0.23,0.68,0.49,0,0.43,0.96,0.91,0.57,0.97,0.25,0.81,0.64,0.5,0.02,0.03,0
26,0.86,0.37,0.63,0.49,0.54,0.55,1,0,0.93,0,0.17,0.13,0.92,0.91,0.49,0.9,0.28,0.73,0.64,0.49,0.02,0.03,0,0.56,0.13,0.43,0.68,0.22,0.68,0.49,0,0.43,0.96,0.91,0.57,0.97,0.25,0.81,0.64,0.5,0.02,0.03,0
27,0.82,0.35,0.63,0.49,0.54,0.55,1,0,0.93,0,0.17,0.13,0.92,0.91,0.49,0.9,0.28,0.73,0.64,0.49,0.02,0.03,0,0.56,0.13,0.43,0.68,0.22,0.68,0.49,0,0.43,0.96,0.91,0.58,0.97,0.25,0.81,0.64,0.5,0.02,0.03,0
28,0.81,0.35,0.64,0.49,0.54,0.55,1,0,0.93,0,0.17,0.13,0.92,0.91,0.49,0.9,0.28,0.73,0.64,0.49,0.02,0.03,0,0.56,0.13,0.43,0.68,0.22,0.68,0.49,0,0.43,0.96,0.91,0.58,0.97,0.25,0.81,0.64,0.5,0.02,0.03,0
29,0.8,0.37,0.64,0.49,0.54,0.55,1,0,0.93,0,0.17,0.13,0.92,0.91,0.49,0.9,0.28,0.73,0.64,0.48,0.02,0.03,0,0.56,0.13,0.43,0.68,0.22,0.68,0.49,0,0.43,0.96,0.91,0.58,0.97,0.24,0.81,0.64,0.5,0.02,0.03,0
30,0.85,0.36,0.64,0.49,0.54,0.55,1,0,0.93,0,0.17,0.13,0.92,0.91,0.5,0.9,0.28,0.73,0.64,0.48,0.02,0.03,0,0.56,0.13,0.43,0.68,0.21,0.68,0.49,0,0.43,0.96,0.91,0.58,0.97,0.24,0.82,0.64,0.5,0.02,0.03,0
31,0.82,0.34,0.64,0.49,0.54,0.55,1,0,0.93,0,0.17,0.13,0.92,0.91,0.5,0.9,0.28,0.74,0.64,0.48,0.02,0.03,0,0.56,0.13,0.43,0.68,0.21,0.68,0.49,0,0.43,0.96,0.91,0.58,0.97,0.24,0.82,0.64,0.5,0.02,0.03,0
32,0.8,0.34,0.64,0.49,0.54,0.55,1,0,0.93,0,0.17,0.13,0.92,0.91,0.5,0.9,0.28,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.43,0.68,0.21,0.68,0.49,0,0.43,0.97,0.91,0.58,0.97,0.24,0.82,0.64,0.5,0.02,0.03,0
33,0.8,0.38,0.64,0.49,0.54,0.55,1,0,0.93,0,0.16,0.13,0.92,0.91,0.5,0.9,0.28,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.43,0.68,0.21,0.68,0.49,0,0.43,0.97,0.91,0.59,0.97,0.24,0.82,0.64,0.5,0.02,0.03,0
34,0.82,0.33,0.64,0.49,0.54,0.55,1,0,0.93,0,0.16,0.13,0.9299999999999999,0.91,0.5,0.9,0.28,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.68,0.21,0.68,0.49,0,0.44,0.97,0.91,0.59,0.97,0.24,0.82,0.64,0.49,0.02,0.03,0
35,0.8,0.38,0.64,0.49,0.54,0.55,1,0,0.93,0,0.16,0.13,0.9299999999999999,0.91,0.5,0.9,0.28,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.2,0.68,0.49,0,0.44,0.97,0.91,0.59,0.97,0.24,0.82,0.64,0.49,0.02,0.03,0
36,0.81,0.36,0.64,0.49,0.54,0.55,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.51,0.9,0.28,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.2,0.68,0.49,0,0.44,0.97,0.91,0.59,0.97,0.24,0.82,0.64,0.49,0.02,0.03,0
37,0.8,0.37,0.64,0.49,0.54,0.55,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.51,0.9,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.2,0.68,0.49,0,0.44,0.97,0.91,0.59,0.97,0.24,0.82,0.64,0.49,0.02,0.03,0
38,0.85,0.37,0.64,0.48,0.54,0.55,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.51,0.9,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.2,0.68,0.49,0,0.44,0.97,0.91,0.6,0.97,0.24,0.82,0.64,0.49,0.02,0.03,0
39,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.51,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.2,0.68,0.49,0,0.44,0.97,0.91,0.6,0.97,0.24,0.82,0.64,0.49,0.02,0.03,0
40,0.82,0.37,0.64,0.48,0.54,0.55,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.51,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.2,0.68,0.49,0,0.44,0.97,0.91,0.6,0.97,0.24,0.83,0.64,0.49,0.02,0.03,0
41,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.51,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.2,0.68,0.49,0,0.44,0.97,0.91,0.6,0.97,0.24,0.83,0.64,0.49,0.02,0.03,0
42,0.8,0.32,0.64,0.48,0.54,0.55,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.51,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.2,0.68,0.49,0,0.44,0.97,0.91,0.6,0.97,0.24,0.83,0.64,0.49,0.02,0.03,0
43,0.8,0.37,0.64,0.48,0.54,0.54,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.51,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.19,0.68,0.49,0,0.44,0.97,0.91,0.61,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
44,0.83,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.52,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.12,0.44,0.69,0.19,0.68,0.49,0,0.44,0.97,0.91,0.61,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
45,0.81,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.16,0.12,0.9299999999999999,0.91,0.52,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.44,0.69,0.19,0.68,0.49,0,0.44,0.98,0.91,0.61,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
46,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.12,0.94,0.91,0.52,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.44,0.69,0.19,0.68,0.49,0,0.44,0.98,0.91,0.61,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
47,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.12,0.94,0.91,0.52,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.44,0.69,0.19,0.68,0.49,0,0.44,0.98,0.91,0.61,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
48,0.83,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.52,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.19,0.68,0.49,0,0.45,0.98,0.91,0.61,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
49,0.81,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.52,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.19,0.69,0.49,0,0.45,0.98,0.91,0.61,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
50,0.81,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.52,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.19,0.69,0.49,0,0.45,0.98,0.91,0.62,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
51,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.52,0.89,0.27,0.75,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.19,0.69,0.49,0,0.45,0.98,0.91,0.62,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
52,0.8,0.33,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.52,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.19,0.69,0.49,0,0.45,0.98,0.91,0.62,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
53,0.86,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.53,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.62,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
54,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.53,0.89,0.26,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.62,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
55,0.8,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.53,0.89,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.62,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
56,0.83,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.53,0.89,0.27,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.63,0.97,0.23,0.83,0.64,0.49,0.02,0.03,0
57,0.84,0,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.53,0.89,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.63,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
58,0.8,0.31,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.53,0.88,0.26,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.63,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
59,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.53,0.88,0.26,0.74,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.63,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
60,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.54,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.63,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
61,0.81,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.15,0.11,0.94,0.91,0.54,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.11,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.64,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
62,0.81,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.11,0.95,0.91,0.54,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.45,0.69,0.18,0.69,0.49,0,0.45,0.98,0.91,0.64,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
63,0.8,0.34,0.64,0.47,0.54,0.54,1,0,0.93,0,0.14,0.11,0.95,0.91,0.54,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.45,0.69,0.18,0.69,0.49,0,0.45,0.99,0.91,0.64,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
64,0.8,0.33,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.11,0.95,0.91,0.54,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.45,0.69,0.18,0.69,0.49,0,0.45,0.99,0.91,0.64,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
65,0.8,0,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.11,0.95,0.91,0.54,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.45,0.69,0.18,0.69,0.49,0,0.45,0.99,0.91,0.64,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
66,0.8,0,0.64,0.47,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.54,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.18,0.69,0.49,0,0.46,0.99,0.91,0.64,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
67,0.84,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.54,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.49,0,0.46,0.99,0.91,0.64,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
68,0.82,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.54,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.49,0,0.46,0.99,0.91,0.64,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
69,0.81,0.35,0.64,0.47,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
70,0.87,0.35,0.64,0.47,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.83,0.63,0.49,0.02,0.03,0
71,0.84,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.49,0,0.46,0.99,0.91,0.65,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
72,0.8,0.34,0.64,0.47,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
73,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.64,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
74,0.8,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
75,0.87,0.34,0.64,0.47,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
76,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.48,0.02,0.03,0,0.56,0.1,0.46,0.69,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
77,0.84,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
78,0.81,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.48,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
79,0.81,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.48,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.22,0.84,0.63,0.49,0.02,0.03,0
80,0.8,0,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.65,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
81,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
82,0.82,0.34,0.64,0.47,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.48,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
83,0.8,0.35,0.64,0.47,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.48,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
84,0.8,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
85,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.48,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
86,0.87,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
87,0.83,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.55,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
88,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
89,0.8,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
90,0.8,0.33,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
91,0.85,0,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
92,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
93,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
94,0.8,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
95,0.83,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.66,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
96,0.82,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
97,0.8,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
98,0.82,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.69,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
99,0.86,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
100,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
101,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
102,0.8,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
103,0.84,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
104,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
105,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
106,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
107,0.82,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.49,0.02,0.03,0
108,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
109,0.86,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
110,0.81,0.35,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
111,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
112,0.8,0.36,0.64,0.48,0.54,0.54,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
113,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
114,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.56,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
115,0.8,0.34,0.64,0.48,0.54,0.54,1,0,0.93,0,0.13,0.1,0.95,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
116,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
117,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.67,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
118,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
119,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.95,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
120,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
121,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
122,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
123,0.82,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
124,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
125,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
126,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.75,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
127,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.46,0.7,0.17,0.7,0.5,0,0.46,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
128,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
129,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
130,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.95,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
131,0.81,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
132,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
133,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
134,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.95,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
135,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.14,0.1,0.95,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
136,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
137,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.95,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.84,0.63,0.48,0.02,0.03,0
138,0.82,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
139,0.82,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
140,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
141,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
142,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
143,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
144,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
145,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
146,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
147,0.8,0.33,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
148,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.15,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
149,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.15,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
150,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.15,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
151,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.15,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
152,0.8,0.33,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.15,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
153,0.81,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.15,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
154,0.87,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.88,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
155,0.81,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
156,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
157,0.85,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.68,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
158,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
159,0.81,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
160,0.8,0.33,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
161,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
162,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
163,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
164,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
165,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
166,0.83,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.57,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
167,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
168,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
169,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
170,0.85,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
171,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
172,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
173,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
174,0.82,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
175,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
176,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
177,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
178,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
179,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
180,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.1,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
181,0.89,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
182,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
183,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
184,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
185,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
186,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
187,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
188,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.47,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
189,0.8,0.33,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
190,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
191,0.83,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,0.99,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
192,0.81,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
193,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
194,0.8,0.33,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
195,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
196,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
197,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
198,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
199,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
200,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
201,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
202,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
203,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.1,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
204,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
205,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.69,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
206,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
207,0.83,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
208,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
209,0.83,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
210,0.81,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
211,0.86,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
212,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
213,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
214,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.16,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
215,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
216,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
217,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
218,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
219,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
220,0.81,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
221,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
222,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
223,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
224,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
225,0.86,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
226,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
227,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
228,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
229,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
230,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
231,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
232,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
233,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
234,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
235,0.83,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
236,0.81,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
237,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
238,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
239,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
240,0.8,0.33,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
241,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
242,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
243,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
244,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
245,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
246,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.23,0.85,0.63,0.48,0.02,0.03,0
247,0.86,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
248,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.26,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
249,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
250,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
251,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
252,0.81,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
253,0.8,0.33,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.48,0.02,0.03,0
254,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
255,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
256,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
257,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
258,0.86,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
259,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
260,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
261,0.84,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
262,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.58,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
263,0.81,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
264,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
265,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
266,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
267,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
268,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
269,0.82,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
270,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
271,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
272,0.83,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.56,0.09,0.47,0.7,0.15,0.7,0.48,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
273,0.8,0.33,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
274,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
275,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
276,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
277,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
278,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
279,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
280,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
281,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
282,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
283,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
284,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
285,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
286,0.84,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
287,0.82,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.63,0.47,0.02,0.03,0
288,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
289,0.81,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
290,0.84,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
291,0.82,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
292,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
293,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
294,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
295,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
296,0.84,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
297,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
298,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.15,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
299,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
300,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
301,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
302,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
303,0.81,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
304,0.81,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
305,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
306,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
307,0.81,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
308,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
309,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
310,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
311,0.83,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
312,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
313,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
314,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
315,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
316,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
317,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
318,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
319,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.7,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
320,0.81,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.5,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
321,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
322,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
323,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
324,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
325,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
326,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
327,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
328,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
329,0.83,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
330,0.83,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
331,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
332,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
333,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
334,0.81,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
335,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
336,0.83,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
337,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
338,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
339,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
340,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
341,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
342,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
343,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
344,0.82,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
345,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
346,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
347,0.82,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
348,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
349,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
350,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
351,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
352,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
353,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
354,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
355,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
356,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
357,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
358,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
359,0.85,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
360,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
361,0.82,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
362,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
363,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
364,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
365,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
366,0.83,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
367,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
368,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
369,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
370,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
371,0.81,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
372,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
373,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
374,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
375,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
376,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
377,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
378,0.87,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
379,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
380,0.8,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
381,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
382,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
383,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
384,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
385,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
386,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
387,0.81,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
388,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
389,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
390,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
391,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
392,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
393,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
394,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
395,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
396,0.8,0.34,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
397,0.81,0.36,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
398,0.8,0.35,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0
399,0.8,0,0.64,0.48,0.54,0.55,1,0,0.93,0,0.13,0.09,0.96,0.91,0.59,0.87,0.27,0.76,0.63,0.46,0.02,0.03,0,0.57,0.09,0.47,0.7,0.14,0.7,0.51,0,0.47,1,0.91,0.71,0.97,0.24,0.85,0.62,0.47,0.02,0.03,0


==> res/res-experiments-0505.csv <==
index,fit-max,fit-min,fit-avg-min,fit-avg-max,fit-avg,fit-avg-median,const-max,const-min,const-avg-min,const-avg-max,const-avg,const-avg-median,m-leg,m-grid,m-align,m-reg,m-just,m-type-par,m-balance,m-ng-space,m-sem-emp,m-sem-lay,m-sem-vis,fittest-avg-fit,fittest-avg-const,fittest-avg-penalty,fittest-avg-max-fit,fittest-avg-max-const,fittest-avg-max-penalty,fittest-avg-min-fit,fittest-avg-min-const,fittest-avg-min-penalty,fittest-avg-m-leg,fittest-avg-m-grid,fittest-avg-m-align,fittest-avg-m-reg,fittest-avg-m-just,fittest-avg-m-type-par,fittest-avg-m-balance,fittest-avg-m-ng-space,fittest-avg-m-sem-emp,fittest-avg-m-sem-lay,fittest-avg-m-sem-vis
0,0.8,0.4,0.64,0.51,0.55,0.56,1,0,1,0.01,0.47,0.48,0.62,0.91,0.29,0.93,0.51,0.48,0.54,0.52,0.32,0.83,0,0.55,0.28,0.28,0.62,0.43,0.53,0.49,0.03,0.28,0.82,0.91,0.36,0.95,0.36,0.53,0.61,0.51,0.36,0.83,0
1,0.82,0.38,0.63,0.5,0.55,0.55,1,0,1,0,0.38,0.38,0.71,0.91,0.31,0.93,0.44,0.49,0.57,0.51,0.33,0.83,0,0.55,0.22,0.33,0.62,0.37,0.56,0.49,0.01,0.33,0.87,0.91,0.39,0.94,0.32,0.56,0.62,0.49,0.37,0.83,0
2,0.77,0.36,0.62,0.49,0.55,0.55,1,0,1,0,0.31,0.3,0.78,0.91,0.34,0.92,0.39,0.51,0.6,0.5,0.35,0.83,0,0.55,0.2,0.36,0.61,0.34,0.57,0.49,0,0.36,0.9,0.91,0.41,0.95,0.3,0.59,0.63,0.47,0.39,0.83,0
3,0.76,0.37,0.62,0.48,0.55,0.55,1,0,0.99,0,0.27,0.25,0.8200000000000001,0.91,0.36,0.92,0.35,0.53,0.62,0.49,0.36,0.83,0,0.56,0.18,0.38,0.62,0.31,0.58,0.5,0,0.38,0.92,0.91,0.42,0.95,0.29,0.62,0.63,0.46,0.39,0.83,0
4,0.75,0.38,0.61,0.47,0.55,0.55,1,0,0.98,0,0.24,0.22,0.85,0.91,0.38,0.92,0.33,0.55,0.62,0.48,0.37,0.83,0,0.56,0.17,0.39,0.61,0.29,0.59,0.51,0,0.39,0.93,0.91,0.43,0.95,0.28,0.64,0.63,0.45,0.4,0.83,0
5,0.76,0.39,0.62,0.47,0.55,0.55,1,0,0.98,0,0.22,0.19,0.87,0.91,0.39,0.92,0.32,0.57,0.63,0.47,0.38,0.83,0,0.56,0.16,0.4,0.62,0.27,0.59,0.51,0,0.4,0.94,0.91,0.44,0.95,0.28,0.66,0.63,0.45,0.41,0.83,0
6,0.77,0.38,0.62,0.47,0.56,0.55,1,0,0.98,0,0.21,0.18,0.89,0.91,0.39,0.91,0.32,0.59,0.63,0.46,0.39,0.83,0,0.56,0.15,0.41,0.62,0.27,0.6,0.51,0,0.41,0.94,0.91,0.45,0.96,0.27,0.67,0.63,0.45,0.42,0.83,0
7,0.74,0.37,0.63,0.47,0.56,0.56,1,0,0.98,0,0.2,0.17,0.89,0.91,0.4,0.91,0.31,0.6,0.63,0.46,0.4,0.83,0,0.57,0.15,0.42,0.62,0.25,0.6,0.52,0,0.42,0.95,0.91,0.47,0.96,0.27,0.69,0.63,0.45,0.42,0.83,0
8,0.73,0.39,0.64,0.47,0.56,0.56,1,0,0.98,0,0.19,0.16,0.9,0.91,0.41,0.91,0.31,0.62,0.63,0.45,0.4,0.83,0,0.57,0.14,0.43,0.62,0.25,0.6,0.52,0,0.43,0.95,0.91,0.47,0.97,0.27,0.7,0.63,0.45,0.42,0.83,0
9,0.72,0.39,0.64,0.47,0.56,0.56,1,0,0.98,0,0.19,0.15,0.91,0.91,0.42,0.91,0.3,0.63,0.64,0.45,0.41,0.82,0,0.57,0.14,0.43,0.62,0.24,0.61,0.52,0,0.43,0.96,0.91,0.48,0.96,0.26,0.71,0.63,0.45,0.43,0.83,0
10,0.72,0.38,0.64,0.47,0.56,0.56,1,0,0.98,0,0.18,0.15,0.91,0.91,0.43,0.91,0.3,0.64,0.64,0.45,0.41,0.82,0,0.57,0.14,0.43,0.62,0.23,0.61,0.52,0,0.43,0.96,0.91,0.49,0.97,0.26,0.72,0.63,0.45,0.43,0.83,0
11,0.71,0.38,0.64,0.47,0.56,0.56,1,0,0.98,0,0.18,0.14,0.91,0.91,0.43,0.91,0.3,0.65,0.64,0.45,0.41,0.82,0,0.57,0.13,0.44,0.62,0.23,0.61,0.52,0,0.44,0.96,0.91,0.5,0.97,0.26,0.73,0.63,0.45,0.43,0.83,0
12,0.72,0.37,0.65,0.47,0.56,0.56,1,0,0.98,0,0.18,0.14,0.92,0.91,0.44,0.91,0.3,0.65,0.63,0.45,0.42,0.82,0,0.57,0.13,0.44,0.62,0.23,0.61,0.52,0,0.44,0.96,0.91,0.51,0.98,0.26,0.74,0.63,0.45,0.43,0.83,0
13,0.73,0.38,0.65,0.47,0.56,0.56,1,0,0.98,0,0.17,0.14,0.92,0.91,0.45,0.91,0.3,0.66,0.63,0.45,0.42,0.82,0,0.57,0.13,0.45,0.62,0.22,0.62,0.52,0,0.45,0.97,0.91,0.52,0.98,0.26,0.75,0.63,0.45,0.43,0.83,0
14,0.74,0.37,0.65,0.47,0.57,0.57,1,0,0.98,0,0.17,0.13,0.92,0.91,0.45,0.91,0.3,0.67,0.63,0.45,0.42,0.82,0,0.58,0.13,0.45,0.62,0.22,0.62,0.52,0,0.45,0.97,0.91,0.52,0.98,0.26,0.75,0.63,0.45,0.43,0.83,0
15,0.76,0.37,0.65,0.47,0.57,0.57,1,0,0.98,0,0.17,0.13,0.92,0.91,0.46,0.91,0.3,0.67,0.63,0.45,0.42,0.82,0,0.58,0.13,0.45,0.62,0.21,0.62,0.53,0,0.45,0.97,0.91,0.53,0.98,0.26,0.76,0.63,0.45,0.44,0.83,0
16,0.73,0.37,0.65,0.47,0.57,0.57,1,0,0.98,0,0.17,0.13,0.9299999999999999,0.91,0.46,0.91,0.29,0.68,0.63,0.45,0.42,0.82,0,0.58,0.12,0.45,0.62,0.21,0.62,0.53,0,0.45,0.97,0.91,0.53,0.98,0.26,0.76,0.63,0.45,0.44,0.83,0
17,0.71,0.37,0.65,0.47,0.57,0.57,1,0,0.98,0,0.17,0.13,0.9299999999999999,0.91,0.46,0.91,0.29,0.69,0.63,0.45,0.42,0.82,0,0.58,0.12,0.46,0.62,0.21,0.62,0.53,0,0.46,0.97,0.91,0.54,0.99,0.26,0.77,0.63,0.45,0.44,0.83,0
18,0.72,0.37,0.65,0.47,0.57,0.57,1,0,0.98,0,0.16,0.13,0.9299999999999999,0.91,0.47,0.9,0.29,0.69,0.63,0.45,0.42,0.82,0,0.58,0.12,0.46,0.62,0.2,0.62,0.53,0,0.46,0.97,0.91,0.54,0.98,0.26,0.77,0.63,0.45,0.44,0.83,0
19,0.73,0.37,0.66,0.47,0.57,0.57,1,0,0.98,0,0.16,0.12,0.9299999999999999,0.91,0.47,0.9,0.29,0.7,0.63,0.45,0.43,0.82,0,0.58,0.12,0.46,0.62,0.2,0.62,0.53,0,0.46,0.97,0.91,0.54,0.99,0.26,0.78,0.63,0.45,0.44,0.83,0
20,0.74,0.37,0.66,0.47,0.57,0.57,1,0,0.98,0,0.16,0.12,0.9299999999999999,0.91,0.47,0.9,0.29,0.7,0.63,0.45,0.43,0.82,0,0.58,0.12,0.46,0.62,0.2,0.62,0.53,0,0.46,0.98,0.91,0.55,0.98,0.26,0.78,0.63,0.45,0.44,0.83,0
21,0.74,0.37,0.66,0.47,0.57,0.57,1,0,0.98,0,0.16,0.12,0.9299999999999999,0.91,0.48,0.9,0.29,0.7,0.63,0.44,0.43,0.82,0,0.58,0.12,0.46,0.62,0.19,0.62,0.53,0,0.46,0.98,0.91,0.55,0.98,0.26,0.79,0.63,0.45,0.44,0.83,0
22,0.74,0.37,0.66,0.47,0.57,0.57,1,0,0.98,0,0.16,0.12,0.94,0.91,0.48,0.9,0.29,0.71,0.63,0.44,0.43,0.82,0,0.58,0.12,0.46,0.63,0.19,0.62,0.53,0,0.46,0.98,0.91,0.55,0.99,0.26,0.79,0.63,0.45,0.44,0.83,0
23,0.76,0.37,0.66,0.47,0.57,0.57,1,0,0.98,0,0.16,0.12,0.94,0.91,0.48,0.9,0.29,0.71,0.63,0.44,0.43,0.82,0,0.58,0.11,0.47,0.63,0.19,0.62,0.53,0,0.47,0.98,0.91,0.56,0.99,0.26,0.79,0.63,0.45,0.44,0.83,0
24,0.73,0.36,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.12,0.94,0.91,0.49,0.9,0.29,0.71,0.63,0.44,0.43,0.82,0,0.58,0.11,0.47,0.62,0.19,0.62,0.53,0,0.47,0.98,0.91,0.56,0.99,0.26,0.8,0.63,0.45,0.44,0.83,0
25,0.75,0.36,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.12,0.94,0.91,0.49,0.9,0.29,0.71,0.63,0.44,0.43,0.82,0,0.58,0.11,0.47,0.63,0.18,0.62,0.53,0,0.47,0.98,0.91,0.56,0.99,0.26,0.8,0.63,0.45,0.44,0.83,0
26,0.73,0.36,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.12,0.94,0.91,0.49,0.89,0.29,0.71,0.63,0.44,0.43,0.82,0,0.58,0.11,0.47,0.63,0.18,0.62,0.53,0,0.47,0.98,0.91,0.57,0.99,0.26,0.8,0.63,0.45,0.44,0.83,0
27,0.73,0.36,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.11,0.94,0.91,0.49,0.89,0.29,0.72,0.63,0.44,0.43,0.82,0,0.58,0.11,0.47,0.63,0.18,0.62,0.53,0,0.47,0.98,0.91,0.57,0.99,0.26,0.81,0.63,0.45,0.44,0.83,0
28,0.74,0.36,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.11,0.94,0.91,0.49,0.89,0.29,0.72,0.63,0.44,0.43,0.82,0,0.58,0.11,0.47,0.63,0.18,0.62,0.53,0,0.47,0.98,0.91,0.57,0.99,0.26,0.81,0.63,0.45,0.44,0.83,0
29,0.75,0.36,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.11,0.94,0.91,0.5,0.89,0.29,0.72,0.63,0.44,0.43,0.82,0,0.58,0.11,0.47,0.63,0.17,0.62,0.53,0,0.47,0.98,0.91,0.57,0.99,0.26,0.81,0.63,0.45,0.44,0.83,0
30,0.72,0.36,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.11,0.95,0.91,0.5,0.89,0.29,0.73,0.63,0.44,0.43,0.82,0,0.58,0.11,0.47,0.63,0.17,0.62,0.53,0,0.47,0.99,0.91,0.58,0.99,0.26,0.81,0.63,0.45,0.44,0.83,0
31,0.73,0.36,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.11,0.95,0.91,0.5,0.89,0.29,0.73,0.63,0.44,0.43,0.82,0,0.58,0.11,0.47,0.63,0.17,0.62,0.53,0,0.47,0.99,0.91,0.58,0.99,0.26,0.82,0.62,0.44,0.44,0.83,0
32,0.73,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.11,0.95,0.91,0.5,0.89,0.29,0.73,0.63,0.44,0.43,0.82,0,0.58,0.11,0.48,0.63,0.17,0.62,0.53,0,0.48,0.99,0.91,0.58,0.99,0.26,0.82,0.62,0.44,0.44,0.83,0
33,0.73,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.15,0.11,0.95,0.91,0.5,0.89,0.29,0.73,0.63,0.44,0.43,0.82,0,0.58,0.11,0.48,0.63,0.17,0.62,0.53,0,0.48,0.99,0.91,0.59,0.99,0.26,0.82,0.62,0.44,0.44,0.83,0
34,0.75,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.11,0.95,0.91,0.51,0.89,0.29,0.73,0.63,0.44,0.43,0.82,0,0.58,0.11,0.48,0.63,0.16,0.63,0.53,0,0.48,0.99,0.91,0.59,0.99,0.26,0.82,0.62,0.44,0.44,0.83,0
35,0.74,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.11,0.95,0.91,0.51,0.89,0.29,0.74,0.63,0.44,0.43,0.82,0,0.58,0.1,0.48,0.63,0.16,0.63,0.53,0,0.48,0.99,0.91,0.59,0.99,0.26,0.82,0.62,0.44,0.44,0.83,0
36,0.74,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.11,0.95,0.91,0.51,0.89,0.29,0.74,0.62,0.44,0.43,0.82,0,0.58,0.1,0.48,0.63,0.16,0.63,0.53,0,0.48,0.99,0.91,0.59,0.99,0.26,0.82,0.62,0.44,0.44,0.83,0
37,0.74,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.11,0.95,0.91,0.51,0.89,0.29,0.74,0.62,0.44,0.43,0.82,0,0.58,0.1,0.48,0.63,0.16,0.63,0.53,0,0.48,0.99,0.91,0.6,0.99,0.26,0.83,0.62,0.44,0.44,0.83,0
38,0.74,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.11,0.95,0.91,0.51,0.89,0.29,0.74,0.62,0.44,0.43,0.82,0,0.58,0.1,0.48,0.63,0.16,0.63,0.53,0,0.48,0.99,0.91,0.6,1,0.26,0.83,0.62,0.44,0.44,0.83,0
39,0.74,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.95,0.91,0.51,0.89,0.29,0.74,0.62,0.44,0.43,0.82,0,0.58,0.1,0.48,0.63,0.16,0.63,0.53,0,0.48,0.99,0.91,0.6,1,0.26,0.83,0.62,0.44,0.44,0.83,0
40,0.76,0.34,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.95,0.91,0.52,0.89,0.29,0.74,0.62,0.43,0.43,0.83,0,0.58,0.1,0.48,0.63,0.16,0.63,0.53,0,0.48,0.99,0.91,0.6,1,0.26,0.83,0.62,0.44,0.44,0.83,0
41,0.74,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.95,0.91,0.52,0.89,0.29,0.74,0.62,0.43,0.43,0.83,0,0.58,0.1,0.48,0.63,0.15,0.63,0.53,0,0.48,0.99,0.91,0.6,1,0.26,0.83,0.62,0.44,0.44,0.83,0
42,0.74,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.95,0.91,0.52,0.89,0.29,0.75,0.62,0.43,0.43,0.83,0,0.58,0.1,0.48,0.63,0.14,0.63,0.53,0,0.48,0.99,0.91,0.6,1,0.26,0.83,0.62,0.44,0.44,0.83,0
43,0.78,0.34,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.95,0.91,0.52,0.89,0.29,0.74,0.62,0.43,0.43,0.83,0,0.59,0.1,0.48,0.63,0.14,0.63,0.53,0,0.48,0.99,0.91,0.61,1,0.26,0.84,0.62,0.44,0.44,0.83,0
44,0.76,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.96,0.91,0.52,0.89,0.29,0.75,0.62,0.43,0.43,0.83,0,0.59,0.1,0.48,0.63,0.14,0.63,0.53,0,0.48,0.99,0.91,0.61,1,0.26,0.84,0.62,0.44,0.44,0.83,0
45,0.75,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.96,0.91,0.52,0.89,0.29,0.75,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.53,0,0.49,0.99,0.91,0.61,1,0.26,0.84,0.62,0.44,0.44,0.83,0
46,0.75,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.96,0.91,0.52,0.89,0.29,0.75,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.53,0,0.49,0.99,0.91,0.61,1,0.27,0.84,0.62,0.44,0.45,0.83,0
47,0.75,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.96,0.91,0.52,0.89,0.29,0.75,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.53,0,0.49,0.99,0.91,0.61,1,0.27,0.84,0.62,0.44,0.45,0.83,0
48,0.75,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.96,0.91,0.53,0.89,0.29,0.75,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.53,0,0.49,0.99,0.91,0.61,1,0.27,0.84,0.62,0.44,0.45,0.83,0
49,0.79,0.35,0.66,0.47,0.57,0.57,1,0,0.98,0,0.14,0.1,0.96,0.91,0.53,0.89,0.3,0.75,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.53,0,0.49,0.99,0.91,0.61,1,0.27,0.84,0.62,0.44,0.45,0.83,0
50,0.79,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.14,0.1,0.96,0.91,0.53,0.89,0.3,0.75,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.53,0,0.49,1,0.91,0.62,1,0.27,0.84,0.62,0.44,0.45,0.83,0
51,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.53,0.89,0.3,0.75,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.53,0,0.49,1,0.91,0.62,1,0.27,0.85,0.62,0.44,0.45,0.83,0
52,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.14,0.1,0.96,0.91,0.53,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.53,0,0.49,1,0.91,0.62,1,0.27,0.85,0.62,0.44,0.45,0.83,0
53,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.14,0.1,0.96,0.91,0.53,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.53,0,0.49,1,0.91,0.62,1,0.27,0.85,0.62,0.44,0.45,0.83,0
54,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.53,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.13,0.63,0.54,0,0.49,1,0.91,0.62,1,0.27,0.85,0.62,0.44,0.45,0.83,0
55,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.53,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.62,1,0.27,0.85,0.62,0.43,0.45,0.83,0
56,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.53,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.62,1,0.27,0.85,0.62,0.43,0.45,0.83,0
57,0.78,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.53,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.62,1,0.27,0.85,0.62,0.44,0.45,0.83,0
58,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.53,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.85,0.62,0.43,0.45,0.83,0
59,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.85,0.62,0.43,0.45,0.83,0
60,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.53,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
61,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
62,0.76,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
63,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
64,0.77,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
65,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.76,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
66,0.75,0.34,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
67,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
68,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.43,0.43,0.83,0,0.59,0.1,0.49,0.63,0.12,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
69,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.63,1,0.27,0.86,0.62,0.43,0.45,0.83,0
70,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.27,0.86,0.62,0.43,0.45,0.83,0
71,0.75,0.34,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.27,0.86,0.62,0.43,0.45,0.83,0
72,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.27,0.87,0.62,0.43,0.45,0.83,0
73,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.27,0.87,0.62,0.43,0.45,0.83,0
74,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
75,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
76,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
77,0.8,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
78,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
79,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
80,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.3,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
81,0.75,0,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
82,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
83,0.75,0,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.54,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
84,0.75,0.34,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
85,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
86,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
87,0.75,0.35,0.66,0.47,0.57,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
88,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
89,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
90,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
91,0.78,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
92,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
93,0.77,0.32,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.62,0.43,0.45,0.83,0
94,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.64,1,0.28,0.87,0.61,0.43,0.45,0.83,0
95,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
96,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
97,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
98,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
99,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
100,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
101,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
102,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.89,0.31,0.77,0.62,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
103,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
104,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.87,0.61,0.43,0.45,0.83,0
105,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.88,0.61,0.43,0.45,0.83,0
106,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.88,0.61,0.43,0.45,0.83,0
107,0.76,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.88,0.61,0.43,0.45,0.83,0
108,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.88,0.61,0.43,0.45,0.83,0
109,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.88,0.61,0.43,0.45,0.83,0
110,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.28,0.88,0.61,0.43,0.45,0.83,0
111,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.43,0.45,0.83,0
112,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.43,0.45,0.83,0
113,0.78,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
114,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
115,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
116,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
117,0.76,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
118,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
119,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
120,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
121,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
122,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
123,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.42,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.54,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
124,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
125,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.31,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
126,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
127,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
128,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
129,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
130,0.75,0.33,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
131,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
132,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.49,0.63,0.11,0.63,0.51,0,0.49,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
133,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
134,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
135,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
136,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
137,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
138,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
139,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
140,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
141,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.63,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
142,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
143,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
144,0.77,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
145,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
146,0.77,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
147,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
148,0.78,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
149,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
150,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
151,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
152,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
153,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.29,0.88,0.61,0.42,0.45,0.83,0
154,0.75,0.33,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.3,0.88,0.61,0.42,0.45,0.83,0
155,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.3,0.88,0.61,0.42,0.45,0.83,0
156,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.55,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.3,0.88,0.61,0.42,0.45,0.83,0
157,0.77,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.3,0.88,0.61,0.42,0.45,0.83,0
158,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.3,0.88,0.61,0.42,0.45,0.83,0
159,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.3,0.88,0.61,0.42,0.45,0.83,0
160,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.3,0.89,0.61,0.42,0.45,0.83,0
161,0.77,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.65,1,0.3,0.89,0.61,0.42,0.45,0.83,0
162,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
163,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
164,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
165,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
166,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
167,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
168,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
169,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.63,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
170,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
171,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
172,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
173,0.77,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
174,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.78,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
175,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.42,0.45,0.83,0
176,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
177,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
178,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
179,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
180,0.75,0.32,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
181,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
182,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
183,0.77,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
184,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
185,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
186,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
187,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
188,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.32,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
189,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
190,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
191,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
192,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.41,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
193,0.75,0.33,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
194,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.32,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
195,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
196,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
197,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
198,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
199,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
200,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.54,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
201,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
202,0.77,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
203,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
204,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
205,0.75,0.33,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
206,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
207,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
208,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
209,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
210,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
211,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
212,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
213,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
214,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
215,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
216,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
217,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
218,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
219,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
220,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
221,0.77,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
222,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
223,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.3,0.89,0.61,0.41,0.45,0.83,0
224,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.89,0.61,0.41,0.45,0.83,0
225,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
226,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
227,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
228,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
229,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
230,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
231,0.77,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
232,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
233,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
234,0.78,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.59,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
235,0.77,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
236,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
237,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
238,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
239,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.89,0.61,0.41,0.45,0.83,0
240,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
241,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
242,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
243,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
244,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
245,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
246,0.78,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
247,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
248,0.79,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
249,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
250,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
251,0.76,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
252,0.75,0.33,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
253,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
254,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
255,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
256,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
257,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
258,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
259,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
260,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.8,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
261,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
262,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
263,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
264,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
265,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
266,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
267,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.8,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
268,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.8,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
269,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
270,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
271,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
272,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.41,0.45,0.83,0
273,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.33,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
274,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
275,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
276,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
277,0.79,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
278,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
279,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
280,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
281,0.76,0.34,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
282,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
283,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
284,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
285,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
286,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
287,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
288,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.4,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
289,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
290,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
291,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
292,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
293,0.75,0.35,0.67,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
294,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
295,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
296,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
297,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
298,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
299,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
300,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.31,0.9,0.61,0.4,0.45,0.83,0
301,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
302,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
303,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
304,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
305,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
306,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
307,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
308,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
309,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
310,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
311,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.66,1,0.32,0.9,0.61,0.4,0.45,0.83,0
312,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
313,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.52,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
314,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
315,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
316,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
317,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
318,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
319,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
320,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
321,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
322,0.75,0.32,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
323,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
324,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
325,0.76,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
326,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
327,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
328,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
329,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
330,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
331,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
332,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
333,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
334,0.75,0.34,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.96,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
335,0.75,0.33,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
336,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
337,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
338,0.75,0.34,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
339,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
340,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
341,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
342,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
343,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.61,0.4,0.45,0.83,0
344,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
345,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
346,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
347,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
348,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
349,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
350,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
351,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
352,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
353,0.75,0.34,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.79,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
354,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
355,0.75,0.34,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
356,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
357,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
358,0.76,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
359,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.61,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
360,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.79,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
361,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
362,0.77,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
363,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
364,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
365,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
366,0.75,0.34,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
367,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.56,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
368,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
369,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
370,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
371,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
372,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
373,0.75,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
374,0.76,0.35,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
375,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
376,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
377,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
378,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
379,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
380,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
381,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
382,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
383,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
384,0.75,0.34,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
385,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
386,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
387,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
388,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.35,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
389,0.75,0.35,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
390,0.75,0.34,0.66,0.47,0.58,0.59,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.35,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
391,0.75,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
392,0.75,0.34,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
393,0.75,0.32,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.35,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
394,0.75,0.35,0.66,0.48,0.58,0.59,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
395,0.75,0,0.66,0.48,0.58,0.59,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
396,0.75,0,0.66,0.47,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
397,0.76,0,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.35,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.52,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
398,0.75,0.34,0.66,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.35,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0
399,0.75,0.35,0.67,0.48,0.58,0.58,1,0,0.98,0,0.13,0.1,0.97,0.91,0.57,0.9,0.34,0.8,0.6,0.39,0.43,0.83,0,0.6,0.1,0.5,0.64,0.11,0.64,0.55,0,0.5,1,0.91,0.67,1,0.32,0.9,0.6,0.4,0.45,0.83,0


==> res/res-experiments-1000.csv <==
index,fit-max,fit-min,fit-avg-min,fit-avg-max,fit-avg,fit-avg-median,const-max,const-min,const-avg-min,const-avg-max,const-avg,const-avg-median,m-leg,m-grid,m-align,m-reg,m-just,m-type-par,m-balance,m-ng-space,m-sem-emp,m-sem-lay,m-sem-vis,fittest-avg-fit,fittest-avg-const,fittest-avg-penalty,fittest-avg-max-fit,fittest-avg-max-const,fittest-avg-max-penalty,fittest-avg-min-fit,fittest-avg-min-const,fittest-avg-min-penalty,fittest-avg-m-leg,fittest-avg-m-grid,fittest-avg-m-align,fittest-avg-m-reg,fittest-avg-m-just,fittest-avg-m-type-par,fittest-avg-m-balance,fittest-avg-m-ng-space,fittest-avg-m-sem-emp,fittest-avg-m-sem-lay,fittest-avg-m-sem-vis
0,0.98,0.28,0.9,0.61,0.73,0.73,1,0,0.79,0,0.38,0.38,0.62,1,0,0,0,0,0,0,0.64,0.83,0,0.77,0.2,0.57,0.89,0.37,0.79,0.56,0.04,0.57,0.8,1,0,0,0,0,0,0,0.72,0.83,0
1,0.98,0.28,0.92,0.61,0.75,0.75,1,0,0.66,0,0.3,0.29,0.7,1,0,0,0,0,0,0,0.67,0.83,0,0.78,0.15,0.63,0.9,0.31,0.82,0.56,0.02,0.63,0.85,1,0,0,0,0,0,0,0.73,0.83,0
2,0.98,0.28,0.92,0.61,0.76,0.76,1,0,0.56,0,0.23,0.22,0.77,1,0,0,0,0,0,0,0.69,0.83,0,0.78,0.12,0.66,0.9,0.26,0.84,0.57,0.01,0.66,0.88,1,0,0,0,0,0,0,0.74,0.83,0
3,0.98,0.32,0.93,0.61,0.77,0.77,1,0,0.48,0,0.19,0.18,0.81,1,0,0,0,0,0,0,0.71,0.83,0,0.79,0.1,0.69,0.9,0.24,0.85,0.58,0.01,0.69,0.9,1,0,0,0,0,0,0,0.75,0.83,0
4,0.98,0.41,0.93,0.61,0.77,0.78,1,0,0.4,0,0.16,0.14,0.84,1,0,0,0,0,0,0,0.72,0.83,0,0.79,0.09,0.7,0.9,0.22,0.86,0.59,0,0.7,0.91,1,0,0,0,0,0,0,0.76,0.83,0
5,0.98,0.37,0.93,0.61,0.78,0.78,1,0,0.36,0,0.14,0.12,0.86,1,0,0,0,0,0,0,0.73,0.83,0,0.8,0.08,0.71,0.9,0.2,0.87,0.59,0,0.71,0.92,1,0,0,0,0,0,0,0.76,0.83,0
6,0.98,0.37,0.93,0.61,0.78,0.79,1,0,0.33,0,0.13,0.1,0.87,1,0,0,0,0,0,0,0.74,0.83,0,0.8,0.07,0.73,0.9,0.18,0.88,0.6,0,0.73,0.93,1,0,0,0,0,0,0,0.77,0.83,0
7,0.98,0.39,0.93,0.61,0.79,0.79,1,0,0.31,0,0.12,0.09,0.88,1,0,0,0,0,0,0,0.75,0.83,0,0.8,0.07,0.73,0.9,0.18,0.88,0.6,0,0.73,0.93,1,0,0,0,0,0,0,0.77,0.83,0
8,0.98,0.43,0.93,0.61,0.79,0.8,1,0,0.29,0,0.11,0.08,0.89,1,0,0,0,0,0,0,0.75,0.83,0,0.8,0.06,0.74,0.9,0.17,0.89,0.6,0,0.74,0.94,1,0,0,0,0,0,0,0.78,0.83,0
9,0.98,0.43,0.93,0.61,0.79,0.8,1,0,0.27,0,0.11,0.07,0.89,1,0,0,0,0,0,0,0.76,0.83,0,0.8,0.06,0.75,0.91,0.16,0.89,0.6,0,0.75,0.94,1,0,0,0,0,0,0,0.78,0.83,0
10,0.98,0.41,0.93,0.61,0.79,0.8,1,0,0.26,0,0.1,0.07,0.9,1,0,0,0,0,0,0,0.76,0.83,0,0.81,0.05,0.75,0.91,0.15,0.89,0.6,0,0.75,0.95,1,0,0,0,0,0,0,0.78,0.83,0
11,0.98,0.42,0.93,0.61,0.8,0.8,1,0,0.25,0,0.1,0.06,0.9,1,0,0,0,0,0,0,0.76,0.83,0,0.81,0.05,0.76,0.91,0.14,0.89,0.6,0,0.76,0.95,1,0,0,0,0,0,0,0.78,0.83,0
12,0.98,0.43,0.93,0.61,0.8,0.8,1,0,0.24,0,0.09,0.06,0.91,1,0,0,0,0,0,0,0.77,0.83,0,0.81,0.04,0.76,0.91,0.13,0.9,0.6,0,0.76,0.96,1,0,0,0,0,0,0,0.78,0.83,0
13,0.98,0.43,0.93,0.61,0.8,0.8,1,0,0.23,0,0.09,0.05,0.91,1,0,0,0,0,0,0,0.77,0.83,0,0.81,0.04,0.77,0.91,0.13,0.9,0.61,0,0.77,0.96,1,0,0,0,0,0,0,0.78,0.83,0
14,0.98,0.41,0.93,0.61,0.8,0.81,1,0,0.22,0,0.08,0.05,0.92,1,0,0,0,0,0,0,0.77,0.83,0,0.81,0.04,0.77,0.91,0.12,0.9,0.61,0,0.77,0.96,1,0,0,0,0,0,0,0.78,0.83,0
15,0.98,0.41,0.93,0.61,0.8,0.81,1,0,0.21,0,0.08,0.05,0.92,1,0,0,0,0,0,0,0.77,0.83,0,0.81,0.03,0.78,0.91,0.11,0.9,0.61,0,0.78,0.97,1,0,0,0,0,0,0,0.79,0.84,0
16,0.98,0.42,0.93,0.6,0.8,0.81,1,0,0.21,0,0.08,0.04,0.92,1,0,0,0,0,0,0,0.77,0.83,0,0.81,0.03,0.78,0.91,0.11,0.91,0.61,0,0.78,0.97,1,0,0,0,0,0,0,0.79,0.84,0
17,0.98,0.43,0.93,0.6,0.8,0.81,1,0,0.2,0,0.07,0.04,0.9299999999999999,1,0,0,0,0,0,0,0.77,0.83,0,0.81,0.03,0.78,0.91,0.11,0.91,0.61,0,0.78,0.97,1,0,0,0,0,0,0,0.79,0.84,0
18,0.98,0.42,0.93,0.6,0.8,0.81,1,0,0.19,0,0.07,0.03,0.9299999999999999,1,0,0,0,0,0,0,0.77,0.83,0,0.81,0.03,0.79,0.91,0.1,0.91,0.61,0,0.79,0.97,1,0,0,0,0,0,0,0.79,0.84,0
19,0.98,0.43,0.93,0.6,0.8,0.81,1,0,0.18,0,0.07,0.03,0.9299999999999999,1,0,0,0,0,0,0,0.77,0.83,0,0.81,0.02,0.79,0.91,0.1,0.91,0.61,0,0.79,0.98,1,0,0,0,0,0,0,0.79,0.84,0
20,0.98,0.43,0.93,0.6,0.8,0.81,1,0,0.18,0,0.06,0.03,0.94,1,0,0,0,0,0,0,0.77,0.84,0,0.81,0.02,0.79,0.91,0.09,0.91,0.61,0,0.79,0.98,1,0,0,0,0,0,0,0.79,0.84,0
21,0.98,0.43,0.93,0.6,0.8,0.81,1,0,0.18,0,0.06,0.03,0.94,1,0,0,0,0,0,0,0.77,0.84,0,0.81,0.02,0.8,0.91,0.09,0.91,0.61,0,0.8,0.98,1,0,0,0,0,0,0,0.79,0.84,0
22,0.98,0.41,0.93,0.6,0.81,0.81,1,0,0.17,0,0.06,0.02,0.94,1,0,0,0,0,0,0,0.77,0.84,0,0.82,0.02,0.8,0.91,0.09,0.91,0.61,0,0.8,0.98,1,0,0,0,0,0,0,0.79,0.84,0
23,0.98,0.43,0.93,0.6,0.81,0.81,1,0,0.17,0,0.06,0.02,0.94,1,0,0,0,0,0,0,0.77,0.84,0,0.82,0.02,0.8,0.91,0.08,0.91,0.61,0,0.8,0.98,1,0,0,0,0,0,0,0.79,0.84,0
24,0.98,0.43,0.93,0.6,0.81,0.81,1,0,0.16,0,0.05,0.02,0.95,1,0,0,0,0,0,0,0.77,0.84,0,0.82,0.01,0.8,0.92,0.08,0.91,0.61,0,0.8,0.99,1,0,0,0,0,0,0,0.79,0.84,0
25,0.98,0.43,0.93,0.6,0.81,0.81,1,0,0.16,0,0.05,0.02,0.95,1,0,0,0,0,0,0,0.77,0.84,0,0.82,0.01,0.8,0.92,0.08,0.92,0.61,0,0.8,0.99,1,0,0,0,0,0,0,0.79,0.85,0
26,0.98,0.43,0.93,0.6,0.81,0.81,1,0,0.15,0,0.05,0.02,0.95,1,0,0,0,0,0,0,0.77,0.84,0,0.82,0.01,0.81,0.92,0.07,0.92,0.61,0,0.81,0.99,1,0,0,0,0,0,0,0.79,0.85,0
27,0.98,0.43,0.93,0.6,0.81,0.81,1,0,0.16,0,0.05,0.02,0.95,1,0,0,0,0,0,0,0.77,0.84,0,0.82,0.01,0.81,0.92,0.07,0.92,0.61,0,0.81,0.99,1,0,0,0,0,0,0,0.79,0.85,0
28,0.98,0.41,0.93,0.6,0.81,0.82,1,0,0.14,0,0.05,0.01,0.95,1,0,0,0,0,0,0,0.77,0.84,0,0.82,0.01,0.81,0.92,0.06,0.92,0.61,0,0.81,0.99,1,0,0,0,0,0,0,0.79,0.85,0
29,0.98,0.41,0.93,0.6,0.81,0.82,0.96,0,0.15,0,0.05,0.01,0.95,1,0,0,0,0,0,0,0.77,0.84,0,0.82,0.01,0.81,0.92,0.06,0.92,0.61,0,0.81,0.99,1,0,0,0,0,0,0,0.79,0.85,0
30,0.98,0.42,0.93,0.6,0.81,0.82,1,0,0.14,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.82,0.01,0.81,0.92,0.06,0.92,0.61,0,0.81,0.99,1,0,0,0,0,0,0,0.79,0.85,0
31,0.98,0.42,0.93,0.6,0.81,0.82,1,0,0.13,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.82,0.01,0.81,0.92,0.05,0.92,0.61,0,0.81,0.99,1,0,0,0,0,0,0,0.79,0.85,0
32,0.98,0.42,0.93,0.6,0.81,0.82,0.92,0,0.14,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.82,0.01,0.82,0.92,0.05,0.92,0.61,0,0.82,0.99,1,0,0,0,0,0,0,0.79,0.85,0
33,0.98,0.42,0.93,0.6,0.81,0.82,0.97,0,0.13,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.82,0.01,0.82,0.92,0.05,0.92,0.61,0,0.82,0.99,1,0,0,0,0,0,0,0.79,0.85,0
34,0.98,0.43,0.93,0.6,0.81,0.82,0.88,0,0.13,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.82,0.01,0.82,0.92,0.05,0.92,0.61,0,0.82,0.99,1,0,0,0,0,0,0,0.79,0.86,0
35,0.98,0.42,0.93,0.6,0.81,0.82,1,0,0.13,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.82,0.01,0.82,0.92,0.05,0.92,0.61,0,0.82,0.99,1,0,0,0,0,0,0,0.79,0.86,0
36,0.98,0.42,0.93,0.59,0.81,0.82,1,0,0.12,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.82,0,0.82,0.92,0.05,0.92,0.61,0,0.82,1,1,0,0,0,0,0,0,0.79,0.86,0
37,0.98,0.43,0.93,0.59,0.81,0.82,0.86,0,0.12,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.82,0,0.82,0.92,0.05,0.92,0.61,0,0.82,1,1,0,0,0,0,0,0,0.79,0.86,0
38,0.98,0.43,0.93,0.59,0.81,0.82,0.92,0,0.11,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.83,0,0.82,0.93,0.04,0.93,0.61,0,0.82,1,1,0,0,0,0,0,0,0.79,0.86,0
39,0.98,0.43,0.93,0.59,0.81,0.82,0.84,0,0.11,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.85,0,0.83,0,0.82,0.93,0.04,0.93,0.61,0,0.82,1,1,0,0,0,0,0,0,0.79,0.86,0
40,0.98,0.42,0.93,0.59,0.82,0.82,0.96,0,0.11,0,0.04,0.01,0.96,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.82,0.93,0.04,0.93,0.61,0,0.82,1,1,0,0,0,0,0,0,0.79,0.86,0
41,0.98,0.43,0.93,0.59,0.82,0.82,0.89,0,0.1,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.82,0.93,0.04,0.93,0.62,0,0.82,1,1,0,0,0,0,0,0,0.79,0.86,0
42,0.98,0.43,0.93,0.59,0.82,0.82,1,0,0.11,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.83,0.93,0.03,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.86,0
43,0.98,0.43,0.93,0.59,0.82,0.83,0.97,0,0.1,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.83,0.93,0.03,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
44,0.98,0.43,0.93,0.59,0.82,0.83,0.73,0,0.1,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.83,0.93,0.03,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
45,0.98,0.43,0.93,0.59,0.82,0.83,0.87,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.83,0.93,0.03,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
46,0.98,0.43,0.93,0.59,0.82,0.83,0.89,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.83,0.93,0.03,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
47,0.98,0.43,0.93,0.59,0.82,0.83,0.82,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.83,0.93,0.03,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
48,0.98,0.43,0.93,0.59,0.82,0.83,0.9,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.83,0.93,0.03,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
49,0.98,0.43,0.93,0.59,0.82,0.83,0.96,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.86,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
50,0.98,0.43,0.93,0.59,0.82,0.83,0.84,0,0.1,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
51,0.98,0.43,0.93,0.59,0.82,0.83,0.77,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
52,0.98,0.43,0.93,0.59,0.82,0.83,1,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
53,0.98,0.43,0.93,0.59,0.82,0.83,0.9,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
54,0.98,0.43,0.93,0.59,0.82,0.83,0.84,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.87,0
55,0.98,0.43,0.93,0.59,0.82,0.83,0.94,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.88,0
56,0.98,0.43,0.93,0.59,0.82,0.83,0.87,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.88,0
57,0.98,0.43,0.93,0.59,0.82,0.83,0.73,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.88,0
58,0.98,0.43,0.93,0.59,0.82,0.83,0.92,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.83,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.88,0
59,0.98,0.43,0.93,0.59,0.82,0.83,0.9,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.84,0,0.83,0.93,0.02,0.93,0.62,0,0.83,1,1,0,0,0,0,0,0,0.79,0.88,0
60,0.98,0.43,0.93,0.59,0.82,0.83,0.74,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
61,0.98,0.43,0.93,0.59,0.82,0.83,0.71,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
62,0.98,0.43,0.93,0.59,0.82,0.83,0.74,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
63,0.98,0.43,0.93,0.59,0.82,0.83,0.91,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
64,0.98,0.43,0.93,0.59,0.82,0.83,0.84,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.87,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
65,0.98,0.43,0.93,0.59,0.82,0.83,0.79,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
66,0.98,0.43,0.93,0.59,0.82,0.83,0.8,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
67,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
68,0.98,0.43,0.93,0.59,0.83,0.84,0.9,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
69,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
70,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
71,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0.01,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
72,0.98,0.43,0.93,0.59,0.83,0.84,0.85,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
73,0.98,0.43,0.93,0.59,0.83,0.84,1,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
74,0.98,0.43,0.93,0.59,0.83,0.84,0.83,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
75,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
76,0.98,0.43,0.93,0.59,0.83,0.84,0.72,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
77,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.62,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
78,0.98,0.43,0.93,0.59,0.83,0.84,0.9,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
79,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
80,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
81,0.98,0.43,0.93,0.59,0.83,0.84,0.69,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.88,0
82,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
83,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
84,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
85,0.98,0.43,0.93,0.59,0.83,0.84,0.91,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
86,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
87,0.98,0.43,0.93,0.59,0.83,0.84,0.97,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
88,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
89,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
90,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
91,0.98,0.43,0.93,0.59,0.83,0.84,0.74,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
92,0.98,0.43,0.93,0.59,0.83,0.84,0.7,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
93,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
94,0.98,0.43,0.93,0.59,0.83,0.84,0.82,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
95,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
96,0.98,0.43,0.93,0.59,0.83,0.84,0.96,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
97,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
98,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
99,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
100,0.98,0.43,0.93,0.59,0.83,0.84,0.93,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
101,0.98,0.43,0.93,0.59,0.83,0.84,0.99,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
102,0.98,0.43,0.93,0.59,0.83,0.84,0.85,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
103,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
104,0.98,0.43,0.93,0.59,0.83,0.84,0.82,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
105,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
106,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
107,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
108,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
109,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
110,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
111,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
112,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
113,0.98,0.43,0.93,0.59,0.83,0.84,0.96,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
114,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
115,0.98,0.43,0.93,0.59,0.83,0.84,0.92,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
116,0.98,0.43,0.93,0.59,0.83,0.84,0.69,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
117,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
118,0.98,0.43,0.93,0.59,0.83,0.84,0.75,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.63,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
119,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
120,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
121,0.98,0.43,0.93,0.59,0.83,0.84,0.83,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
122,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
123,0.98,0.43,0.93,0.59,0.83,0.84,0.7,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
124,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
125,0.98,0.43,0.93,0.59,0.83,0.84,0.93,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
126,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
127,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
128,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
129,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
130,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
131,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
132,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
133,0.98,0.43,0.93,0.59,0.83,0.84,0.91,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
134,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
135,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
136,0.98,0.43,0.93,0.59,0.83,0.84,0.91,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
137,0.98,0.43,0.93,0.59,0.83,0.84,1,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
138,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
139,0.98,0.43,0.93,0.59,0.83,0.84,0.74,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
140,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
141,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
142,0.98,0.43,0.93,0.59,0.83,0.84,0.69,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
143,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
144,0.98,0.43,0.93,0.59,0.83,0.84,0.97,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
145,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
146,0.98,0.43,0.93,0.59,0.83,0.84,0.85,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
147,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
148,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
149,0.98,0.43,0.93,0.59,0.83,0.84,0.91,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
150,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
151,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
152,0.98,0.43,0.93,0.59,0.83,0.84,0.88,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
153,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
154,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
155,0.98,0.43,0.93,0.59,0.83,0.84,1,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
156,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
157,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
158,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
159,0.98,0.43,0.93,0.59,0.83,0.84,0.7,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
160,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
161,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
162,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
163,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
164,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
165,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
166,0.98,0.43,0.93,0.59,0.83,0.84,0.83,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
167,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
168,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
169,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
170,0.98,0.43,0.93,0.59,0.83,0.84,0.7,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
171,0.98,0.43,0.93,0.59,0.83,0.84,0.92,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
172,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
173,0.98,0.43,0.93,0.59,0.83,0.84,0.91,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
174,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
175,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
176,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
177,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
178,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
179,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
180,0.98,0.43,0.93,0.59,0.83,0.84,0.95,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
181,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
182,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
183,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
184,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
185,0.98,0.43,0.93,0.59,0.83,0.84,0.85,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
186,0.98,0.43,0.93,0.59,0.83,0.84,0.69,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
187,0.98,0.43,0.93,0.59,0.83,0.84,0.7,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
188,0.98,0.43,0.93,0.59,0.83,0.84,0.79,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
189,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
190,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
191,0.98,0.43,0.93,0.59,0.83,0.84,0.83,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
192,0.98,0.43,0.93,0.59,0.83,0.84,0.72,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
193,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
194,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
195,0.98,0.43,0.93,0.59,0.83,0.84,0.72,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
196,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
197,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
198,0.98,0.43,0.93,0.59,0.83,0.84,0.85,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
199,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
200,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
201,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
202,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
203,0.98,0.43,0.93,0.59,0.83,0.84,0.95,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
204,0.98,0.43,0.93,0.59,0.83,0.84,0.96,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
205,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
206,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
207,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
208,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
209,0.98,0.43,0.93,0.59,0.83,0.84,0.74,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
210,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
211,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
212,0.98,0.43,0.93,0.59,0.83,0.84,0.75,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
213,0.98,0.43,0.93,0.59,0.83,0.84,0.91,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
214,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
215,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
216,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
217,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
218,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
219,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
220,0.98,0.43,0.93,0.59,0.83,0.84,0.79,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
221,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
222,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
223,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
224,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
225,0.98,0.43,0.93,0.59,0.83,0.84,0.96,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
226,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
227,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
228,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
229,0.98,0.43,0.93,0.59,0.83,0.84,0.74,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
230,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
231,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
232,0.98,0.43,0.93,0.59,0.83,0.84,0.83,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
233,0.98,0.43,0.93,0.59,0.83,0.84,0.96,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
234,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
235,0.98,0.43,0.93,0.59,0.83,0.84,0.74,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
236,0.98,0.43,0.93,0.59,0.83,0.84,0.88,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
237,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
238,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
239,0.98,0.43,0.93,0.59,0.83,0.84,0.75,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
240,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
241,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
242,0.98,0.43,0.93,0.59,0.83,0.84,0.92,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
243,0.98,0.43,0.93,0.59,0.83,0.84,0.72,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
244,0.98,0.43,0.93,0.59,0.83,0.84,0.9,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
245,0.98,0.43,0.93,0.59,0.83,0.84,0.83,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
246,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
247,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
248,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
249,0.98,0.43,0.93,0.59,0.83,0.84,0.9,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
250,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
251,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
252,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
253,0.98,0.43,0.93,0.59,0.83,0.84,0.91,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
254,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
255,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
256,0.98,0.43,0.93,0.59,0.83,0.84,0.93,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
257,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
258,0.98,0.43,0.93,0.59,0.83,0.84,0.69,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
259,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
260,0.98,0.43,0.93,0.59,0.83,0.84,0.91,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
261,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
262,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
263,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
264,0.98,0.43,0.93,0.59,0.83,0.84,0.74,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
265,0.98,0.43,0.93,0.59,0.83,0.84,0.88,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
266,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
267,0.98,0.43,0.93,0.59,0.83,0.84,0.75,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
268,0.98,0.43,0.93,0.59,0.83,0.84,0.92,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
269,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
270,0.98,0.43,0.93,0.59,0.83,0.84,0.75,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
271,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
272,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
273,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
274,0.98,0.43,0.93,0.59,0.83,0.84,0.75,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
275,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
276,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
277,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
278,0.98,0.43,0.93,0.59,0.83,0.84,0.74,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
279,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
280,0.98,0.43,0.93,0.59,0.83,0.84,0.99,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
281,0.98,0.43,0.93,0.59,0.83,0.84,0.75,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
282,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
283,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
284,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
285,0.98,0.43,0.93,0.59,0.83,0.84,0.98,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
286,0.98,0.43,0.93,0.59,0.83,0.84,1,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
287,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
288,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
289,0.98,0.43,0.93,0.59,0.83,0.84,0.75,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
290,0.98,0.43,0.93,0.59,0.83,0.84,0.7,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
291,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
292,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
293,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
294,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
295,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
296,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
297,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
298,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
299,0.98,0.43,0.93,0.59,0.83,0.84,0.91,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
300,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
301,0.98,0.43,0.93,0.59,0.83,0.84,0.69,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
302,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
303,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
304,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
305,0.98,0.43,0.93,0.59,0.83,0.84,0.99,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
306,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
307,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
308,0.98,0.43,0.93,0.59,0.83,0.84,0.72,0,0.09,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
309,0.98,0.43,0.93,0.59,0.83,0.84,0.95,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
310,0.98,0.43,0.93,0.59,0.83,0.84,1,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
311,0.98,0.43,0.93,0.59,0.83,0.84,0.85,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
312,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
313,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
314,0.98,0.43,0.93,0.59,0.83,0.84,0.95,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.78,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
315,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
316,0.98,0.43,0.93,0.59,0.83,0.84,0.7,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
317,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
318,0.98,0.43,0.93,0.59,0.83,0.84,0.95,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
319,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
320,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
321,0.98,0.43,0.93,0.59,0.83,0.84,0.79,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
322,0.98,0.43,0.93,0.59,0.83,0.84,0.75,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
323,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
324,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
325,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
326,0.98,0.43,0.93,0.59,0.83,0.84,0.79,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
327,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
328,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
329,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
330,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
331,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
332,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
333,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
334,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
335,0.98,0.43,0.93,0.59,0.83,0.84,0.92,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
336,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
337,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
338,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
339,0.98,0.43,0.93,0.59,0.83,0.84,1,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
340,0.98,0.43,0.93,0.59,0.83,0.84,1,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
341,0.98,0.43,0.93,0.59,0.83,0.84,0.88,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
342,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
343,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
344,0.98,0.43,0.93,0.59,0.83,0.84,0.74,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
345,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
346,0.98,0.43,0.93,0.59,0.83,0.84,0.74,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
347,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
348,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
349,0.98,0.43,0.93,0.59,0.83,0.84,0.7,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
350,0.98,0.43,0.93,0.59,0.83,0.84,0.99,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
351,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
352,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
353,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
354,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
355,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
356,0.98,0.43,0.93,0.59,0.83,0.84,0.81,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
357,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
358,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
359,0.98,0.43,0.93,0.59,0.83,0.84,0.73,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
360,0.98,0.43,0.93,0.59,0.83,0.84,0.68,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
361,0.98,0.43,0.93,0.59,0.83,0.84,0.9,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
362,0.98,0.43,0.93,0.59,0.83,0.84,0.69,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
363,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
364,0.98,0.43,0.93,0.59,0.83,0.84,0.94,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
365,0.98,0.43,0.93,0.59,0.83,0.84,0.78,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
366,0.98,0.43,0.93,0.59,0.83,0.84,0.86,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
367,0.98,0.43,0.93,0.59,0.83,0.84,0.82,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
368,0.98,0.43,0.93,0.59,0.83,0.84,0.98,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
369,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
370,0.98,0.43,0.93,0.59,0.83,0.84,0.83,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
371,0.98,0.43,0.93,0.59,0.83,0.84,0.71,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
372,0.98,0.43,0.93,0.59,0.83,0.84,0.93,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
373,0.98,0.43,0.93,0.59,0.83,0.84,0.76,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
374,0.98,0.43,0.93,0.59,0.83,0.84,0.97,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
375,0.98,0.43,0.93,0.59,0.83,0.84,0.83,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
376,0.98,0.43,0.93,0.59,0.83,0.84,0.93,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
377,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
378,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
379,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
380,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
381,0.98,0.43,0.93,0.59,0.83,0.84,0.77,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
382,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
383,0.98,0.43,0.93,0.59,0.83,0.84,0.93,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
384,0.98,0.43,0.93,0.59,0.83,0.84,0.9,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
385,0.98,0.43,0.93,0.59,0.83,0.84,0.93,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
386,0.98,0.43,0.93,0.59,0.83,0.84,0.79,0,0.07,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
387,0.98,0.43,0.93,0.59,0.83,0.84,0.8,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
388,0.98,0.43,0.93,0.59,0.83,0.84,0.79,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
389,0.98,0.43,0.93,0.59,0.83,0.84,0.67,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
390,0.98,0.43,0.93,0.59,0.83,0.84,0.87,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
391,0.98,0.43,0.93,0.59,0.83,0.84,0.79,0,0.08,0,0.02,0,0.98,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
392,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
393,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
394,0.98,0.43,0.93,0.59,0.83,0.84,0.98,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
395,0.98,0.43,0.93,0.59,0.83,0.84,0.83,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
396,0.98,0.43,0.93,0.59,0.83,0.84,0.84,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
397,0.98,0.43,0.93,0.59,0.83,0.84,0.89,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
398,0.98,0.43,0.93,0.59,0.83,0.84,0.93,0,0.07,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0
399,0.98,0.43,0.93,0.59,0.83,0.84,0.96,0,0.08,0,0.03,0,0.97,1,0,0,0,0,0,0,0.77,0.88,0,0.84,0,0.84,0.93,0,0.93,0.64,0,0.84,1,1,0,0,0,0,0,0,0.79,0.89,0

